Optimizing Serially Concatenated Neural Codes with Classical Decoders

For improving short-length codes, we demonstrate that classic decoders can also be used with real-valued, neural encoders, i.e., deep-learning based codeword sequence generators. Here, the classical decoder can be a valuable tool to gain insights into these neural codes and shed light on weaknesses. Specifically, the turbo-autoencoder is a recently developed channel coding scheme where both encoder and decoder are replaced by neural networks. We first show that the limited receptive field of convolutional neural network (CNN)-based codes enables the application of the BCJR algorithm to optimally decode them with feasible computational complexity. These maximum a posteriori (MAP) component decoders then are used to form classical (iterative) turbo decoders for parallel or serially concatenated CNN encoders, offering a close-to-maximum likelihood (ML) decoding of the learned codes. To the best of our knowledge, this is the first time that a classical decoding algorithm is applied to a non-trivial, real-valued neural code. Furthermore, as the BCJR algorithm is fully differentiable, it is possible to train, or fine-tune, the neural encoder in an end-to-end fashion.

==> tikz/results/bler/ARA.txt <==
snr	 cer 
1.000 	 5.089000e-01
1.500 	 2.532000e-01
2.000 	 1.241000e-01
2.500 	 4.344000e-02
3.000 	 1.137000e-02
3.500 	 2.291000e-03
4.000 	 3.477000e-04
4.500 	 5.222000e-05
5.000 	 5.000000e-06
5.400 	 1.400000e-06


==> tikz/results/bler/bcjr_delta11_it2_tb16.txt <==
snr,ber,ber_1p,bler,bler_1p
1.0,0.1286,0.1284,0.537,0.525
1.5,0.06441,0.06404,0.348,0.3247
2.0,0.03488,0.03463,0.204,0.188
2.5,0.01119,0.01105,0.09222,0.08289
3.0,0.004052,0.003995,0.03085,0.02723
3.5,0.0008245,0.0008018,0.008141,0.006687
4.0,0.0001637,0.0001571,0.001718,0.001291
4.5,2.43e-05,2.275e-05,0.0002968,0.0001974


==> tikz/results/bler/bcjr_delta11_it2_tb16_logmap_m5_m3_m1.txt <==
snr,ber,ber_1p,bler,bler_1p
0.0,0.266,0.2658,0.934,0.92
0.5,0.2212,0.2211,0.884,0.876
1.0,0.1587,0.1584,0.732,0.711
1.5,0.1013,0.1009,0.547,0.519
2.0,0.06032,0.05988,0.404,0.3753
2.5,0.03359,0.03326,0.2485,0.2275
3.0,0.01594,0.01567,0.128,0.1111
3.5,0.006763,0.006612,0.05886,0.04914
4.0,0.002347,0.002288,0.02222,0.01844
4.5,0.0006674,0.0006327,0.008163,0.005939


==> tikz/results/bler/bcjr_delta11_it2_tb16_logmap_m5_m3_m1_finetuned.txt <==
snr,ber,ber_1p,bler,bler_1p
0.0,0.1665,0.1662,0.793,0.776
0.5,0.1048,0.1042,0.624,0.586
1.0,0.05847,0.05792,0.439,0.404
1.5,0.032,0.03162,0.289,0.2645
2.0,0.01349,0.01316,0.1523,0.1313
2.5,0.003916,0.00374,0.05537,0.04412
3.0,0.001423,0.001331,0.02239,0.0165
3.5,0.0003093,0.000272,0.006814,0.004424
4.0,7.972e-05,6.577e-05,0.002041,0.001148
4.5,1.853e-05,1.331e-05,0.0005755,0.0002417


==> tikz/results/bler/bcjr_delta11_it2_tb16_logmap_m5_m4_m4_scratch.txt <==
snr,ber,ber_1p,bler,bler_1p
0.0,0.115,0.1145,0.812,0.781
0.5,0.07741,0.07672,0.688,0.644
1.0,0.04767,0.04695,0.525,0.479
1.5,0.02517,0.02446,0.339,0.2935
2.0,0.01148,0.01086,0.192,0.1523
2.5,0.00498,0.004527,0.1035,0.0745
3.0,0.002189,0.001958,0.04844,0.03367
3.5,0.000718,0.0005952,0.01919,0.01133
4.0,0.0002003,0.0001532,0.006061,0.003045
4.5,6.592e-05,4.688e-05,0.002247,0.001028


==> tikz/results/bler/bcjr_delta11_it6_tb16.txt <==
snr,ber,ber_1p,bler,bler_1p
1.0,0.09562,0.09546,0.3813,0.3707
1.5,0.04668,0.04645,0.2135,0.199
2.0,0.01753,0.01736,0.1018,0.091
2.5,0.006039,0.005985,0.03617,0.0327
3.0,0.001325,0.001292,0.01075,0.00864
3.5,0.0001976,0.0001848,0.002556,0.001738
4.0,3.653e-05,3.292e-05,0.0005926,0.0003615
4.5,6.122e-06,4.996e-06,0.0001248,5.272e-05


==> tikz/results/bler/bcjr_delta11_it6_tb16_maplog.txt <==
snr,ber,ber_1p,bler,bler_1p
0.0,0.2057,0.2055,0.747,0.734
0.5,0.1377,0.1374,0.552,0.535
1.0,0.07327,0.07305,0.324,0.31
1.5,0.03796,0.03773,0.2,0.1856
2.0,0.01493,0.01478,0.09022,0.08044
2.5,0.004507,0.004425,0.03215,0.02692
3.0,0.0008823,0.0008484,0.008532,0.006362
3.5,0.0001853,0.0001722,0.002445,0.001604
4.0,2.862e-05,2.46e-05,0.0005397,0.0002826
4.5,5.103e-06,3.974e-06,0.0001267,5.448e-05


==> tikz/results/bler/bcjr_delta11_tb32_it32_map.txt <==
snr,ber,ber_1p,bler,bler_1p
1.0,0.05952,0.05929,0.2817,0.2667
1.5,0.02829,0.02813,0.1495,0.1392
2.0,0.008576,0.008455,0.05956,0.05178
2.5,0.002282,0.002225,0.01937,0.01567
3.0,0.0004294,0.0004041,0.005398,0.003774
3.5,8.99e-05,7.87e-05,0.001667,0.00095
4.0,1.821e-05,1.529e-05,0.0003956,0.0002088
4.5,2.895e-06,1.9e-06,9.022e-05,2.671e-05


==> tikz/results/bler/stae_delta11.txt <==
snr,bler,bler_1p,ber,ber_1p
0.0,0.7572,0.7572,0.1827,0.1827
0.5,0.5592,0.5592,0.1186,0.1186
1.0,0.3732,0.3732,0.06911,0.06911
1.5,0.2164,0.2164,0.03357,0.03357
2.0,0.08683,0.07917,0.01269,0.01257
2.5,0.03125,0.0255,0.003457,0.003367
3.0,0.008511,0.006553,0.0007388,0.0007082
3.5,0.002273,0.001459,0.000146,0.0001332
4.0,0.0004792,0.0002329,2.074e-05,1.689e-05
4.5,0.0001004,3.515e-05,3.383e-06,2.363e-06


==> tikz/results/bler/turbo16.txt <==
snr	 cer 
1.000 	 4.000000e-01
1.500 	 2.400000e-01
2.000 	 8.000000e-02
2.500 	 2.200000e-02
3.000 	 4.300000e-03
3.500 	 6.000000e-04
4.000 	 7.000000e-05
4.500 	 8.000000e-06
5.000 	 1.200000e-06
5.500 	 2.200000e-07


==> tikz/results/bler/turbo_lte_logmap_64_128_2iters.txt <==
 snrb_turbo_lte_maxlog_R12, bler_turbo_lte_maxlog_R12, ber_turbo_lte_maxlog_R12, trials
0.0,9.059e-01,1.204e-01,287
0.5,7.588e-01,8.755e-02,340
1.0,5.792e-01,5.539e-02,442
1.5,3.338e-01,2.985e-02,761
2.0,1.656e-01,1.376e-02,1528
2.5,7.916e-02,5.908e-03,3158
3.0,2.565e-02,1.675e-03,9746
3.5,6.560e-03,3.510e-04,38110
4.0,1.484e-03,6.976e-05,168445
4.5,3.638e-04,1.476e-05,687108


==> tikz/results/bler/turbo_lte_maxlog_64_128.txt <==
 snrb_turbo_lte_maxlog_R12, ber_turbo_lte_maxlog_R12, bler_turbo_lte_maxlog_R12
0.000000000000000000e+00,1.290999999999999925e-01,7.481999999999999762e-01
5.000000000000000000e-01,9.077999999999999958e-02,5.907999999999999918e-01
1.000000000000000000e+00,5.437000000000000166e-02,3.726999999999999758e-01
1.500000000000000000e+00,2.837999999999999898e-02,2.280999999999999972e-01
2.000000000000000000e+00,1.201999999999999943e-02,1.019999999999999934e-01
2.500000000000000000e+00,4.448999999999999830e-03,4.313000000000000167e-02
3.000000000000000000e+00,9.357999999999999782e-04,1.204000000000000035e-02
3.500000000000000000e+00,1.701999999999999900e-04,2.861999999999999961e-03
4.000000000000000000e+00,3.224999999999999785e-05,8.174000000000000276e-04


==> tikz/results/bler/turbo_lte_maxlog_64_128_4iters.txt <==
 snrb_turbo_lte_maxlog_R12, bler_turbo_lte_maxlog_R12, ber_turbo_lte_maxlog_R12, trials
0.0,8.605e-01,1.170e-01,301
0.5,6.888e-01,8.374e-02,376
1.0,4.505e-01,4.914e-02,566
1.5,2.466e-01,2.566e-02,1034
2.0,1.160e-01,1.101e-02,2155
2.5,4.641e-02,3.813e-03,5430
3.0,1.172e-02,8.948e-04,21322
3.5,3.101e-03,1.882e-04,80618
4.0,7.613e-04,3.411e-05,328406
4.5,2.339e-04,7.792e-06,1068754


